Parallel Algorithms for Summing Floating-Point Numbers

The problem of exactly summing n floating-point numbers is a fundamental problem that has many applications in large-scale simulations and computational geometry. Unfortunately, due to the round-off error in standard floating-point operations, this problem becomes very challenging. Moreover, all existing solutions rely on sequential algorithms which cannot scale to the huge datasets that need to be processed. In this paper, we provide several efficient parallel algorithms for summing n floating point numbers, so as to produce a faithfully rounded floating-point representation of the sum. We present algorithms in PRAM, external-memory, and MapReduce models, and we also provide an experimental analysis of our MapReduce algorithms, due to their simplicity and practical efficiency.

==> Experiments/ClusterSize.tsv <==
# R=1				
"Cluster Size"	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1	14.155403	35.048	103.969	79.762
2	14.155403	17.87	51.85	39.712
4	14.155403	8.556	25.725	19.967
8	14.155403	4.722	13.344	10.189
16	14.155403	2.557	7.449	7.223
32	14.155403	2.414	6.368	4.465
				
				
# Random				
"Cluster Size"	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1	14.259381	46.719	108.517	80.902
2	14.259381	24.242	52.952	40.072
4	14.259381	11.609	25.738	20.022
8	14.259381	6.261	13.608	10.315
16	14.259381	3.719	7.725	7.024
32	14.259381	2.761	6.31	6.282
				
				
# Anderson				
"Cluster Size"	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1	19.277312	36.645	52.994	25.622
2	19.277312	17.699	25.637	12.39
4	19.277312	9.337	12.692	6.501
8	19.277312	4.557	6.459	3.314
16	19.277312	2.716	3.867	2.258
32	19.277312	2.431	3.296	1.79
				
				
# Sum=Zero				
"Cluster Size"	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1	209.601162	47.217	107.24	81.823
2	209.601162	23.037	52.376	40.45
4	209.601162	11.983	26.252	20.211
8	209.601162	5.984	14.028	10.24
16	209.601162	3.603	7.901	7.232
32	209.601162	2.991	6.345	4.462


==> Experiments/Delta.tsv <==
# R=1			
Delta	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"
10	12.781405	2.666	3.375
30	18.107419	2.516	3.523
50	16.527795	2.939	3.963
100	15.500585	2.877	4.208
300	14.643908	2.567	4.605
500	14.489329	3.02	4.82
1000	14.25371	2.484	5.29
2000	14.155403	2.139	6.516
			
			
# Random			
Delta	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"
10	12.780684	2.981	3.705
30	12.79382	2.532	3.539
50	18.279887	2.555	3.539
100	18.61803	2.88	4.347
300	15.437336	2.647	4.154
500	14.947681	3.074	4.812
1000	14.495801	2.661	5.355
2000	14.259381	2.636	6.262
			
			
# Anderson			
Delta	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"
10	12.78136	2.928	3.567
30	12.806729	2.505	3.643
50	16.22854	2.655	3.605
100	12.981621	2.299	3.248
300	14.284693	2.367	3.597
500	12.797254	2.874	3.496
1000	17.258612	2.693	3.348
2000	19.277312	2.575	3.563
			
			
# Sum=Zero			
Delta	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"
10	12.834191	3.139	3.69
30	13.124349	2.554	3.532
50	19.741567	2.652	3.65
100	28.586278	3.082	4.342
300	51.30545	2.675	4.365
500	71.121369	2.526	4.704
1000	117.824712	2.688	5.242
2000	209.601162	2.588	6.308


==> Experiments/InputSize.tsv <==
# R=1				
InputSize	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1000000	0.001	0.043	0.040	0.055
10000000	0.142	0.191	0.245	0.149
100000000	1.420	0.655	0.685	1.135
1000000000	14.155403	2.139	6.516	5.019
				
				
# Random				
InputSize	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1000000	0.001	0.047	0.039	0.063
10000000	0.143	0.197	0.390	0.154
100000000	1.431	0.645	0.640	1.182
1000000000	14.259381	2.636	6.262	4.442
				
				
# Anderson				
InputSize	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1000000	0.001	0.044	0.037	0.044
10000000	0.128	0.169	0.294	0.080
100000000	1.279	0.404	0.341	0.775
1000000000	19.277312	2.575	3.563	1.661
				
				
# Sum=zero				
InputSize	iFastSum	"Small Superaccumulator (MapReduce)"	"Sparse Superaccumulator (MapReduce)"	"Sparse SA single"
1000000	0.02	0.05	0.04	0.05
10000000	1.96	0.20	0.24	0.18
100000000	20.31	0.44	0.66	1.11
1000000000	209.601162	2.588	6.308	4.494

